What's in the Loop? The Anatomy of Double Higgs Production

Determination of Higgs self-interactions through the double Higgs production from gluon fusion is a major goal of current and future collider experiments. We point out this channel could help disentangle and resolve the nature of ultraviolet contributions to Higgs couplings to two gluons. Analytic properties of the double Higgs amplitudes near kinematic threshold are used to study features resulting from scalar and fermionic loop particles mediating the interaction. Focusing on the hh invariant mass spectrum, we consider the effect from anomalous top and bottom Yukawa couplings, as well as from scalar and fermionic loop particles. In particular, the spectrum at high hh invariant mass is sensitive to the spin of the particles in the loop.

==> hh_toppartner_dist_100.dat <==
 #bm   4.60000    tm   173.000    MT   800.000    
 #hm   125.000    xc   1.00000    ccb   1.00000    
 &
 #cct   1.00000    cct1   0.00000    mt   173.000    MT   800.000    ecm   100000.    
    251.000      0.386570E-02
    259.789      0.316549E-01
    268.578      0.776080E-01
    277.367      0.140000    
    286.156      0.216456    
    294.945      0.305528    
    303.734      0.407036    
    312.523      0.522442    
    321.312      0.655665    
    330.101      0.815140    
    338.889       1.02103    
    347.678       1.36761    
    356.467       1.78002    
    365.256       2.08062    
    374.045       2.28946    
    382.834       2.42392    
    391.623       2.49887    
    400.412       2.52687    
    409.201       2.51833    
    417.990       2.48181    
    426.779       2.42431    
    435.568       2.35150    
    444.357       2.26788    
    453.146       2.17707    
    461.935       2.08195    
    470.724       1.98473    
    479.513       1.88714    
    488.302       1.79049    
    497.090       1.69578    
    505.879       1.60375    
    514.668       1.51489    
    523.457       1.42957    
    532.246       1.34800    
    541.035       1.27031    
    549.824       1.19653    
    558.613       1.12664    
    567.402       1.06056    
    576.191      0.998215    
    584.980      0.939466    
    593.769      0.884171    
    602.558      0.832177    
    611.347      0.783328    
    620.136      0.737468    
    628.925      0.694430    
    637.714      0.654059    
    646.503      0.616197    
    655.291      0.580701    
    664.080      0.547424    
    672.869      0.516232    
    681.658      0.486991    
    690.447      0.459578    
    699.236      0.433875    
    708.025      0.409775    
    716.814      0.387173    
    725.603      0.365971    
    734.392      0.346077    
    743.181      0.327405    
    751.970      0.309875    
    760.759      0.293413    
    769.548      0.277948    
    778.337      0.263416    
    787.126      0.249754    
    795.915      0.236905    
    804.704      0.224818    
    813.492      0.213442    
    822.281      0.202732    
    831.070      0.192645    
    839.859      0.183139    
    848.648      0.174178    
    857.437      0.165728    
    866.226      0.157755    
    875.015      0.150229    
    883.804      0.143125    
    892.593      0.136414    
    901.382      0.130070    
    910.171      0.124073    
    918.960      0.118401    
    927.749      0.113034    
    936.538      0.107952    
    945.327      0.103140    
    954.116      0.985817E-01
    962.905      0.942610E-01
    971.693      0.901632E-01
    980.482      0.862759E-01
    989.271      0.825874E-01
    998.060      0.790858E-01
    1006.85      0.757598E-01
    1015.64      0.725992E-01
    1024.43      0.695953E-01
    1033.22      0.667390E-01
    1042.01      0.640219E-01
    1050.79      0.614359E-01
    1059.58      0.589737E-01
    1068.37      0.566292E-01
    1077.16      0.543957E-01
    1085.95      0.522670E-01
    1094.74      0.502373E-01
    1103.53      0.483011E-01
    1112.32      0.464540E-01
    1121.11      0.446911E-01
    1129.89      0.430078E-01
    1138.68      0.414001E-01
    1147.47      0.398637E-01
    1156.26      0.383954E-01
    1165.05      0.369917E-01
    1173.84      0.356492E-01
    1182.63      0.343647E-01
    1191.42      0.331353E-01
    1200.21      0.319581E-01
    1208.99      0.308310E-01
    1217.78      0.297513E-01
    1226.57      0.287168E-01
    1235.36      0.277251E-01
    1244.15      0.267741E-01
    1252.94      0.258620E-01
    1261.73      0.249870E-01
    1270.52      0.241472E-01
    1279.31      0.233411E-01
    1288.10      0.225671E-01
    1296.88      0.218236E-01
    1305.67      0.211093E-01
    1314.46      0.204228E-01
    1323.25      0.197630E-01
    1332.04      0.191285E-01
    1340.83      0.185183E-01
    1349.62      0.179313E-01
    1358.41      0.173663E-01
    1367.20      0.168225E-01
    1375.98      0.162990E-01
    1384.77      0.157949E-01
    1393.56      0.153094E-01
    1402.35      0.148416E-01
    1411.14      0.143907E-01
    1419.93      0.139561E-01
    1428.72      0.135371E-01
    1437.51      0.131331E-01
    1446.30      0.127434E-01
    1455.09      0.123674E-01
    1463.87      0.120046E-01
    1472.66      0.116544E-01
    1481.45      0.113163E-01
    1490.24      0.109898E-01
    1499.03      0.106746E-01
    1507.82      0.103700E-01
    1516.61      0.100758E-01
    1525.40      0.979140E-02
    1534.19      0.951653E-02
    1542.97      0.925076E-02
    1551.76      0.899378E-02
    1560.55      0.874527E-02
    1569.34      0.850491E-02
    1578.13      0.827234E-02
    1586.92      0.804731E-02
    1595.71      0.782950E-02
    1604.50      0.761866E-02
    1613.29      0.741450E-02
    1622.08      0.721680E-02
    1630.86      0.702534E-02
    1639.65      0.683988E-02
    1648.44      0.666019E-02
    1657.23      0.648608E-02
    1666.02      0.631734E-02
    1674.81      0.615375E-02
    1683.60      0.599516E-02
    1692.39      0.584139E-02
    1701.18      0.569227E-02
    1709.96      0.554763E-02
    1718.75      0.540734E-02
    1727.54      0.527120E-02
    1736.33      0.513910E-02
    1745.12      0.501089E-02
    1753.91      0.488643E-02
    1762.70      0.476561E-02
    1771.49      0.464831E-02
    1780.28      0.453441E-02
    1789.07      0.442378E-02
    1797.85      0.431633E-02
    1806.64      0.421194E-02
    1815.43      0.411050E-02
    1824.22      0.401193E-02
    1833.01      0.391613E-02
    1841.80      0.382301E-02
    1850.59      0.373250E-02
    1859.38      0.364450E-02
    1868.17      0.355894E-02
    1876.95      0.347572E-02
    1885.74      0.339479E-02
    1894.53      0.331606E-02
    1903.32      0.323946E-02
    1912.11      0.316494E-02
    1920.90      0.309242E-02
    1929.69      0.302185E-02
    1938.48      0.295316E-02
    1947.27      0.288630E-02
    1956.06      0.282121E-02
    1964.84      0.275784E-02
    1973.63      0.269612E-02
    1982.42      0.263602E-02
    1991.21      0.257748E-02
    2000.00      0.252046E-02
 sig   635.270    
 &
 #cct  0.985800    cct1  0.142000E-01mt   173.000    MT   800.000    ecm   100000.    
    251.000      0.230585E-02
    259.789      0.231920E-01
    268.578      0.618201E-01
    277.367      0.116543    
    286.156      0.185140    
    294.945      0.266171    
    303.734      0.359355    
    312.523      0.465943    
    321.312      0.589483    
    330.101      0.737742    
    338.889      0.929401    
    347.678       1.25194    
    356.467       1.63663    
    365.256       1.91850    
    374.045       2.11559    
    382.834       2.24368    
    391.623       2.31638    
    400.412       2.34520    
    409.201       2.33977    
    417.990       2.30800    
    426.779       2.25642    
    435.568       2.19030    
    444.357       2.11386    
    453.146       2.03049    
    461.935       1.94288    
    470.724       1.85314    
    479.513       1.76288    
    488.302       1.67335    
    497.090       1.58551    
    505.879       1.50006    
    514.668       1.41748    
    523.457       1.33810    
    532.246       1.26217    
    541.035       1.18980    
    549.824       1.12103    
    558.613       1.05584    
    567.402      0.994185    
    576.191      0.935978    
    584.980      0.881105    
    593.769      0.829438    
    602.558      0.780836    
    611.347      0.735157    
    620.136      0.692258    
    628.925      0.651987    
    637.714      0.614199    
    646.503      0.578750    
    655.291      0.545506    
    664.080      0.514333    
    672.869      0.485106    
    681.658      0.457700    
    690.447      0.432002    
    699.236      0.407901    
    708.025      0.385299    
    716.814      0.364097    
    725.603      0.344204    
    734.392      0.325536    
    743.181      0.308010    
    751.970      0.291554    
    760.759      0.276098    
    769.548      0.261576    
    778.337      0.247927    
    787.126      0.235094    
    795.915      0.223023    
    804.704      0.211666    
    813.492      0.200975    
    822.281      0.190909    
    831.070      0.181427    
    839.859      0.172490    
    848.648      0.164065    
    857.437      0.156119    
    866.226      0.148621    
    875.015      0.141542    
    883.804      0.134859    
    892.593      0.128545    
    901.382      0.122577    
    910.171      0.116933    
    918.960      0.111596    
    927.749      0.106544    
    936.538      0.101761    
    945.327      0.972317E-01
    954.116      0.929402E-01
    962.905      0.888722E-01
    971.693      0.850137E-01
    980.482      0.813531E-01
    989.271      0.778795E-01
    998.060      0.745816E-01
    1006.85      0.714488E-01
    1015.64      0.684716E-01
    1024.43      0.656417E-01
    1033.22      0.629508E-01
    1042.01      0.603908E-01
    1050.79      0.579541E-01
    1059.58      0.556339E-01
    1068.37      0.534245E-01
    1077.16      0.513196E-01
    1085.95      0.493133E-01
    1094.74      0.474001E-01
    1103.53      0.455750E-01
    1112.32      0.438338E-01
    1121.11      0.421718E-01
    1129.89      0.405849E-01
    1138.68      0.390690E-01
    1147.47      0.376204E-01
    1156.26      0.362358E-01
    1165.05      0.349121E-01
    1173.84      0.336461E-01
    1182.63      0.324347E-01
    1191.42      0.312752E-01
    1200.21      0.301649E-01
    1208.99      0.291018E-01
    1217.78      0.280834E-01
    1226.57      0.271075E-01
    1235.36      0.261720E-01
    1244.15      0.252748E-01
    1252.94      0.244143E-01
    1261.73      0.235887E-01
    1270.52      0.227964E-01
    1279.31      0.220358E-01
    1288.10      0.213055E-01
    1296.88      0.206039E-01
    1305.67      0.199298E-01
    1314.46      0.192820E-01
    1323.25      0.186593E-01
    1332.04      0.180606E-01
    1340.83      0.174847E-01
    1349.62      0.169306E-01
    1358.41      0.163974E-01
    1367.20      0.158841E-01
    1375.98      0.153900E-01
    1384.77      0.149141E-01
    1393.56      0.144558E-01
    1402.35      0.140142E-01
    1411.14      0.135886E-01
    1419.93      0.131783E-01
    1428.72      0.127828E-01
    1437.51      0.124014E-01
    1446.30      0.120334E-01
    1455.09      0.116785E-01
    1463.87      0.113359E-01
    1472.66      0.110053E-01
    1481.45      0.106860E-01
    1490.24      0.103778E-01
    1499.03      0.100801E-01
    1507.82      0.979249E-02
    1516.61      0.951464E-02
    1525.40      0.924610E-02
    1534.19      0.898652E-02
    1542.97      0.873554E-02
    1551.76      0.849285E-02
    1560.55      0.825816E-02
    1569.34      0.803114E-02
    1578.13      0.781148E-02
    1586.92      0.759893E-02
    1595.71      0.739319E-02
    1604.50      0.719402E-02
    1613.29      0.700121E-02
    1622.08      0.681453E-02
    1630.86      0.663375E-02
    1639.65      0.645866E-02
    1648.44      0.628903E-02
    1657.23      0.612467E-02
    1666.02      0.596538E-02
    1674.81      0.581097E-02
    1683.60      0.566128E-02
    1692.39      0.551615E-02
    1701.18      0.537541E-02
    1709.96      0.523890E-02
    1718.75      0.510649E-02
    1727.54      0.497801E-02
    1736.33      0.485334E-02
    1745.12      0.473234E-02
    1753.91      0.461488E-02
    1762.70      0.450085E-02
    1771.49      0.439016E-02
    1780.28      0.428266E-02
    1789.07      0.417826E-02
    1797.85      0.407685E-02
    1806.64      0.397834E-02
    1815.43      0.388261E-02
    1824.22      0.378958E-02
    1833.01      0.369917E-02
    1841.80      0.361128E-02
    1850.59      0.352585E-02
    1859.38      0.344280E-02
    1868.17      0.336205E-02
    1876.95      0.328351E-02
    1885.74      0.320712E-02
    1894.53      0.313282E-02
    1903.32      0.306052E-02
    1912.11      0.299018E-02
    1920.90      0.292173E-02
    1929.69      0.285512E-02
    1938.48      0.279029E-02
    1947.27      0.272718E-02
    1956.06      0.266573E-02
    1964.84      0.260591E-02
    1973.63      0.254765E-02
    1982.42      0.249092E-02
    1991.21      0.243565E-02
    2000.00      0.238183E-02
 sig   591.294    

